Adaptive Gaussian Fuzzy Classifier for Real-Time Emotion Recognition in Computer Games

Human emotion recognition has become a need for more realistic and interactive machines and computer systems. The greatest challenge is the availability of high-performance algorithms to effectively manage individual differences and nonstationarities in physiological data streams, i.e., algorithms that self-customize to a user with no subject-specific calibration data. We describe an evolving Gaussian Fuzzy Classifier (eGFC), which is supported by an online semi-supervised learning algorithm to recognize emotion patterns from electroencephalogram (EEG) data streams. We extract features from the Fourier spectrum of EEG data. The data are provided by 28 individuals playing the games 'Train Sim World', 'Unravel', 'Slender The Arrival', and 'Goat Simulator' - a public dataset. Different emotions prevail, namely, boredom, calmness, horror and joy. We analyze the effect of individual electrodes, time window lengths, and frequency bands on the accuracy of user-independent eGFCs. We conclude that both brain hemispheres may assist classification, especially electrodes on the frontal (Af3-Af4), occipital (O1-O2), and temporal (T7-T8) areas. We observe that patterns may be eventually found in any frequency band; however, the Alpha (8-13Hz), Delta (1-4Hz), and Theta (4-8Hz) bands, in this order, are the highest correlated with emotion classes. eGFC has shown to be effective for real-time learning of EEG data. It reaches a 72.2% accuracy using a variable rule base, 10-second windows, and 1.8ms/sample processing time in a highly-stochastic time-varying 4-class classification problem.

==> Biblio.txt <==
@inproceedings{FUZZlog2,
title        = {{EGFC: Evolving Gaussian fuzzy classifier from never-ending semi-supervised data streams - With application to power quality disturbance detection and classification}},
author       = {Daniel Leite and Leticia Decker and Marcio Santana and Paulo Souza},
booktitle    = {{IEEE World Congr. Comput Intel (WCCI - FUZZ-IEEE)}},
year         = {2020},
}

@inproceedings{FUZZlog,
title        = {Real-Time Anomaly Detection in Data Centers for Log-based Predictive Maintenance using an Evolving Fuzzy-Rule-Based Approach},
author       = {Leticia Decker and Daniel Leite and Luca Giommi and Daniele Bonacorsi},
booktitle    = {IEEE World Congr. on Comput. Intell. (WCCI - FUZZ-IEEE)},
pages        = {8p},
year         = {2020},
}

@PHDTHESIS {Lei:12,
    author = "D. Leite",
    title  = "{Evolving Granular Systems}",
    school = "School of Electr. Comput. Eng., University of Campinas (UNICAMP)",
    year   = "2012"
}

@ARTICLE {Fro:07,
    author  = "Frome, Jonathan",
    title   = "Eight Ways Videogames Generate Emotion",
    journal = "DiGRA Conf.",
    year    = "2007",
    pages   = "831-835"
}

@ARTICLE {Bos:06,
    author  = "Danny Oude Bos",
    title   = "{EEG}-based emotion recognition",
    journal = "The Influence of Visual and Auditory Stimuli",
    year    = "2006",
    volume  = "56",
    number  = "3",
    pages   = "1-17" 
}

@ARTICLE {Nakisa,
    author  = "Bahareh Nakisa and Mohammad Rastgoo and Dian Tjondronegoro and Vinod Chandran",
    title   = "Evolutionary computation algorithms for feature selection of {EEG}-based emotion recognition using mobile sensors",
    journal = "Expert Syst Appl",
    year    = "2018",
    volume  = "93",
    number  = "1",
    pages   = "143-155" 
}

@ARTICLE {Song:18,
    author  = "Tengfei Song and Wenming Zheng and Peng Song and Zhen Cui",
    title   = "{EEG} Emotion Recognition Using Dynamical Graph Convolutional Neural Networks",
    journal = "IEEE Trans Affect Comput",
    year    = "2020",
    volume  = "11",
    number  = "3",
    pages   = "532-541" 
}

@article{Xiang:18,
author = {Li, Xiang and Song, Dawei and Zhang, Peng and Zhang, Yazhou and Hou, Yuexian and Hu, Bin},
year = {2018},
month = {03},
pages = {162-176},
title = {Exploring {EEG} Features in Cross-Subject Emotion Recognition},
volume = {12},
journal = {Front. Neurosci.},
DOI={10.3389/fnins.2018.00162},      
ISSN={1662-453X}, 
}

@ARTICLE {Zhang:16,
    author  = "Zhang, Y. and Yang, Z. and Lu, H. and Zhou, X. and Phillips, P. and Liu, Q. and Wang, S.",
    title   = "Facial Emotion Recognition Based on Biorthogonal Wavelet Entropy, Fuzzy Support Vector Machine, and Stratified Cross Validation",
    journal = "IEEE Access",
    year    = "2016",
    volume  = "4",
    pages   = "8375-8385" 
}

@ARTICLE {Apper:06,
    author  = "Apperley, Thomas H",
    title   = "Genre and game studies: Toward a critical approach to video game genres",
    journal = "Simul. Gaming",
    year    = "2006",
    volume  = "37",
    number  = "1",
    pages   = "6-23" 
}

@ARTICLE {LaFeSa:14,
    author  = "Laamarti Fedwa and Mohamad Eid and Abdulmotaleb Saddik",
    title   = "An overview of serious games",
    journal = "Int J Comput Game Technol",
    year    = "2014",
    volume  = "2014",
    pages   = "15p."
}

@ARTICLE {MiCh:05,
    author  = "Michael, David R., and Sandra L. Chen",
    title   = "Serious games: Games that educate, train, and inform",
    journal = "Muska & Lipman/Premier-Trade",
    year    = "2005"
}


@ARTICLE {Soares,
    author  = "Soares, E. and Costa, P. and Costa, B. and Leite, D.",
    title   = "Ensemble of Evolving Data Clouds and Fuzzy Models for Weather Time Series Prediction",
    journal = "Appl Soft Comput",
    year    = "2018",
    volume  = "64",
    pages   = "445–453" 
}

@ARTICLE {MaRo:09,
    author  = "Iris B. Mauss and Michael D. Robinson",
    title   = "Measures of emotion: A review",
    journal = "Cogn. Emot.",
    year    = "2009",
    volume  = "23",
    number  = "2",
    pages   = "209-237" 
}

@ARTICLE {Gu,
    author  = "Xiaotong Gu and Zehong Cao and Alireza Jolfaei and Peng Xu and Dongrui Wu and Tzyy-Ping Jung and Chin-Teng Lin",
    title   = "{EEG}-based Brain-Computer Interfaces ({BCIs}): A Survey of Recent Studies on Signal Sensing Technologies and Computational Intelligence Approaches and Their Applications",
    journal = "arXiv:2001.11337",
    year    = "2020",
    pages   = "22p." 
}

@ARTICLE {Cao,
    author  = "Zehong Cao and Chun Chuang and Jung King and Chin Lin",
    title   = "Multi-channel {EEG} recordings during a sustained-attention driving task",
    journal = "Sci Data",
    volume  = "6",
    number  = "19",
    year    = "2019",
    pages   = "8p." 
}

@ARTICLE {KiMiKaSe:13,
    author  = "Cheol-Min Kim and Gyeong-Heon Kang and Eun-Seok Kim",
    title   = "A study on the generation method of visual-auditory feedback for {BCI} rhythm game",
    journal = "J. Korea Game Soc.",
    year    = "2013",
    volume  = "13",
    number  = "6",
    pages   = "15-26" 
}

@ARTICLE {FeSt:13,
    author  = "Alessandro Ferreira and others",
    title   = "A survey of interactive systems based on brain-computer interfaces",
    journal = "JIS",
    year    = "2013",
    volume  = "4",
    number  = "1",
    pages   = "3-13" 
}

@ARTICLE {VaMeMi:20,
    author  = "Gabriel Vasiljevic and Leonardo Miranda",
    title   = "Brain–Computer Interface Games Based on Consumer-Grade {EEG} Devices: A Systematic Literature Review.",
    journal = "Int J Hum-Comput Int",
    year    = "2020",
    volume  = "36",
    number  = "2",
    pages   = "105-142" 
}

@ARTICLE {FaBaWaBi:07,
    author  = "M. Fatourechi and A. Bashashati and and R. K. Ward and G. E. Birch",
    title   = "{EMG} and {EOG} artifacts in brain computer interface systems: A survey",
    journal = " Clin. Neurophysiol.",
    year    = "2007",
    volume  = "118",
    number  = "3",
    pages   = "480-494" 
}

@ARTICLE {AlGoTu:20,
    author  = "Talha B. Alakus and Murat Gonenb and Ibrahim Turkogluc",
    title   = "Database for an emotion recognition system based on {EEG} signals and various computer games - gameemo",
    journal = "Biomed Signal Proces",
    year    = "2020",
    volume  = "60",
    number = "101951",
    pages   = "12p." 
}

Volume 60, July 2020, 101951

@ARTICLE {AlFeGo:12,
    author  = "Luis Alonso and Jaime Gomez-Gil",
    title   = "Brain computer interfaces, a review",
    journal = "Sensors",
    volume  = "12",
    number = "2",
    year    = "2012",
    pages   = "1211-79" 
}

@ARTICLE {LeBaCoGo:12,
    author  = "D. Leite and R. Ballini and P. Costa and F. Gomide.",
    title   = "Evolving fuzzy granular modeling from nonstationary fuzzy data streams",
    journal = "Evolving Systems",
    year    = "2012",
    volume  = "3",
    number  = "2",
    pages   = "65-79" 
}

@ARTICLE {SkIgSaLeLuGo:19,
    author  = "I. Skrjanc and J. A. Iglesias and A. Sanchis and D. Leite and E. Lughofer and F. Gomide",
    title   = "Evolving fuzzy and neuro-fuzzy approaches in clustering, regression, identification, and classification: A survey.",
    journal = "Inf. Sci.",
    year    = "2019",
    volume  = "490",
    pages   = "344-368"
}

@BOOK {PeGo:07,
    author    = "W. Pedrycz and F. Gomide",
    title     = "Fuzzy Systems Engineering: Toward Human-Centric Computing",
    publisher = "Wiley: Hoboken",
    year      = "2007",
    address   = "New Jersey",
    edition   = "first"
}

@ARTICLE {LeCoGo:13,
    author  = "D. Leite and P. Costa and F. Gomide",
    title   = "Evolving granular neural networks from fuzzy data streams",
    journal = "Neural Networks",
    year    = "2013",
    volume  = "38",
    pages   = "1-16"
}

@ARTICLE {WaPeGaLi:16,
    author  = "X. Wang and W. Pedrycz and A. Gacek and X. Liu",
    title   = "From numeric data to information granules: A design through clustering and the principle of justifiable granularity.",
    journal = "KBS",
    year    = "2016",
    volume  = "101",
    pages   = "100-113",
    month   = "mar"
}

@ARTICLE {Yag:08,
    author  = "R. Yager",
    title   = "Measures of specificity over continuous spaces under similarity relations",
    journal = "Fuzzy Sets Syst.",
    year    = "2008",
    volume  = "159",
    pages   = "2193-2210",
    month   = "sep"
}

@ARTICLE {LeAnSkGo:20,
    author  = "D. Leite and G. Andonovski and I. Skrjanc and F. Gomide",
    title   = "Optimal rule-based granular systems from data streams",
    journal = "IEEE Tran Fuzzy Syst",
    year    = "2020",
    volume  = "28",
    number  = "3",
    pages   = "583-596"
}

@ARTICLE {Sti:82,
    author  = "S. M. Stigler",
    title   = "A  modest proposal: A new standard for the normal",
    journal = "The American Stat.",
    year    = "1982",
    volume  = "36",
    number  = "2",
    pages   = "137-138",
    month   = "nov"
}

@ARTICLE {Russell,
    author  = "James Russell",
    title   = "A circumplex model of affect",
    journal = "J. Pers. Soc. Psychol.",
    year    = "1980",
    volume  = "39",
    number  = "6",
    pages   = "1161-1178"
}

@ARTICLE {Liu,
    author  = "Y. Liu and O. Sourina and M. K. Nguyen",
    title   = "Real-Time {EEG}-Based Emotion Recognition and its Applications",
    journal = "Trans. on Comput. Sci. XII (LNCS)",
    year    = "2011",
    volume  = "6670",
    pages   = "256-277"
}

@ARTICLE {Alarcao,
    author  = "M. Alarcao and Manuel J. Fonseca",
    title   = "Emotions Recognition Using {EEG} Signals: A Survey",
    journal = "IEEE Trans. Affect. Comput.",
    year    = "2019",
    volume  = "10",
    number  = "3",
    pages   = "374-393"
}

@ARTICLE{WuSu:20,
  author={M. {Wu} and W. {Su} and L. {Chen} and W. {Pedrycz} and K. {Hirota}},
  journal={IEEE Trans. Affect. Comput.}, 
  title={Two-stage Fuzzy Fusion based-Convolution Neural Network for Dynamic Emotion Recognition}, 
  year={2020},
  volume={},
  number={},
  pages={1-1},
  doi={10.1109/TAFFC.2020.2966440}}

@article{Lee:14,
author = {Lee, Giyoung and Kwon, Mingu and Kavuri, Swathi and Lee, Minho},
year = {2014},
month = {11},
pages = {560-568},
title = {Emotion recognition based on {3D} fuzzy visual and {EEG} features in movie clips},
volume = {144},
journal = {Neurocomputing},
doi = {10.1016/j.neucom.2014.04.008}
}



@article{ZhuZeng:17,
author = {Zhuang, Ning and Zeng, Ying and Tong, li and Zhang, Chi and Zhang, Hanming and Yan, Bin},
year = {2017},
month = {08},
pages = {1-9},
title = {Emotion Recognition from {EEG} Signals Using Multidimensional Information in {EMD} Domain},
volume = {2017},
journal = {BioMed Res. Int.},
doi = {10.1155/2017/8317357}
}

@article{Zheng,
author = {Wei-Long Zheng and Jia-Yi Zhu and Bao-Liang Lu},
year = {2019},
pages = {417-429},
title = {Identifying Stable Patterns over Time for Emotion Recognition from {EEG}},
volume = {10},
number={3},
journal = {IEEE Trans Affect Comput}
}

@article{Soleymani,
author = {Mohammad Soleymani and Maja Pantic and Thierry Pun},
year = {2012},
pages = {211-223},
title = {Multimodal Emotion Recognition in Response to Videos},
volume = {3},
number={2},
journal = {IEEE Trans Affect Comput}
} 

@article{Zheng2,
author = {Wei-Long Zheng and Bao-Liang Lu},
year = {2015},
pages = {162-175},
title = {Investigating Critical Frequency Bands and Channels
for {EEG}-Based Emotion Recognition with Deep Neural Networks},
volume = {7},
number={3},
journal = {IEEE Transactions on Auton Ment Dev}
} 

@article{Martinez,
author = {H. P. Martinez and Y. Bengio and G. N. Yannakakis},
year = {2013},
pages = {20–33},
title = {Learning deep physiological models of affect},
volume = {8},
number={2},
journal = {IEEE Computat Intell Mag}
} 

@article{Davidson,
author = {R. J. Davidson},
year = {1992},
pages = {125–151},
title = {Anterior cerebral asymmetry and the nature of emotion},
volume = {20},
number={1},
journal = {Brain Cogn}
} 

@article{Ko,
author = {L.-W. Ko and Y.-C. Lu and H. Bustince and Y.-C. Chang and Y. Chang and J. Ferandez and Y.-K. Wang and J. A. Sanz and G. P. Dimuro and C.-T. Lin},
year = {2019},
pages = {96–106},
title = {Multimodal fuzzy fusion for enhancing the motor-imagery-based brain
computer interface},
volume = {14},
number={1},
journal = {IEEE Comput Intell Mag}
} 

@article{SLWu,
author = {S.-L. Wu and Y.-T. Liu and T.-Y. Hsieh and Y.-Y. Lin and C.-Y. Chen and C.-H.
Chuang and C.-T. Lin},
year = {2016},
pages = {21–28},
title = {Fuzzy integral with particle swarm optimization for a motor-imagery-based brain–computer interface},
volume = {25},
number={1},
journal = {IEEE Tran Fuzzy Syst}
} 

@article{DWU,
author = {D. Wu and V. J. Lawhern and S. Gordon and B. J. Lance and C.-T. Lin},
year = {2016},
pages = {1522–1535},
title = {Driver drowsiness estimation from {EEG} signals using online weighted adaptation regularization for regression ({OwARR})},
volume = {25},
number={6},
journal = {IEEE Tran Fuzzy Syst}
} 

@article{ZCao,
author = {Z. Cao and C.-T. Lin},
year = {2017},
pages = {1032–1035},
title = {Inherent fuzzy entropy for the improvement of {EEG} complexity evaluation},
volume = {26},
number={2},
journal = {IEEE Tran Fuzzy Syst}
} 

@article{Garcia,
author = {C. Garcia and D. Leite and I. Skrjanc},
year = {2020},
pages = {2348-2362},
title = {Incremental Missing-Data Imputation for Evolving Fuzzy Granular Prediction},
volume = {28},
number={10},
journal = {IEEE Tran Fuzzy Syst}
}

@article{Homenda,
	author = {W. Pedrycz and W. Homenda},
	year = {2013},
	pages = {4209-4218},
	title = {Building the fundamentals of granular computing: A principle of justifiable granularity},
	volume = {13},
	number={10},
	journal = {Appl Soft Comput}
}

@article{Wang,
	author = {X. Wang and W. Pedrycz and A. Gacek and X. Liu},
	year = {2016},
	pages = {100–113},
	title = {From numeric data to information granules: A design through clustering and the principle of justifiable granularity},
	volume = {101},
	journal = {Knowl.-Based Syst.}
}

